Hybrid OpenMP/MPI programs for solving the time-dependent Gross-Pitaevskii equation in a fully anisotropic trap

We present hybrid OpenMP/MPI (Open Multi-Processing/Message Passing Interface) parallelized versions of earlier published C programs (D. Vudragovic et al., Comput. Phys. Commun. 183, 2021 (2012)) for calculating both stationary and non-stationary solutions of the time-dependent Gross-Pitaevskii (GP) equation in three spatial dimensions. The GP equation describes the properties of dilute Bose-Einstein condensates at ultra-cold temperatures. Hybrid versions of programs use the same algorithms as the C ones, involving real- and imaginary-time propagation based on a split-step Crank-Nicolson method, but consider only a fully-anisotropic three-dimensional GP equation, where algorithmic complexity for large grid sizes necessitates parallelization in order to reduce execution time and/or memory requirements per node. Since distributed memory approach is required to address the latter, we combine MPI programing paradigm with existing OpenMP codes, thus creating fully flexible parallelism within a combined distributed/shared memory model, suitable for different modern computer architectures. The two presented C/OpenMP/MPI programs for real- and imaginary-time propagation are optimized and accompanied by a customizable makefile. We present typical scalability results for the provided OpenMP/MPI codes and demonstrate almost linear speedup until inter-process communication time starts to dominate over calculation time per iteration. Such a scalability study is necessary for large grid sizes in order to determine optimal number of MPI nodes and OpenMP threads per node.

==> GP-SCL-HYB/readme.txt <==
# GP-SCL-HYB codes are developed by:
# 
# Bogdan Sataric
# (Faculty of Technical Sciences, University of Novi Sad, Serbia)
#
# Vladimir Slavnic, Aleksandar Belic, Antun Balaz
# (Institute of Physics Belgrade, Serbia, http://www.scl.rs/)
# 
# Paulsamy Muruganandam
# (Bharathidasan University, Tamil Nadu, India)
# 
# Sadhan K. Adhikari
# (UNESP - Sao Paulo State University, Brazil)
# 
# 
# Public use and modification of this code are allowed provided that the
# following papers are cited:
# [1] B. Sataric et al., Comput. Phys. Commun. 200 (2016) 411;
# [2] P. Muruganandam and S. K. Adhikari, Comput. Phys. Commun. 180 (2009) 1888;
# [3] D. Vudragovic et al., Comput. Phys. Commun. 183 (2012) 2021.
#
# The authors would be grateful for all information and/or comments regarding
# the use of the code.


GP-SCL-HYB set of C/OpenMP/MPI codes solves the time-(in)dependent Gross-Pitaevskii 
nonlinear partial differential equation in three space dimensions in a
trap using imaginary-time and real-time propagation. The Gross-Pitaevskii
equation describes the properties of a dilute trapped Bose-Einstein
condensate. The equation is solved using the split-step Crank-Nicolson method
by discretizing space and time, as described in [1, 2]. The discretized
equation is then propagated in imaginary or real time over small time steps.

GP-SCL-HYB set of codes represents improved and distributed C/OpenMP/MPI version
of previously published Fortran and C AEDU codes, described in:
[R1] P. Muruganandam and S. K. Adhikari, Comput. Phys. Commun. 180 (2009) 1888.
[R2] D. Vudragovic et al., Comput. Phys. Commun. 183 (2012) 2021.

DESCRIPTION OF GP-SCL-HYB CODE DISTRIBUTION

I) Source codes

Source codes are written in the C programming language and are located in the
src folder. This folder has the following structure:

 - src/imagtime3d-hyb code solves the imaginary-time Gross-Pitaevskii equation in
   three space dimensions with an anisotropic trap. It is distributed and threaded 
   (MPI + OpenMP parallelized) code.

 - src/realtime3d-hyb code solves the real-time Gross-Pitaevskii equation in
   three space dimensions with an anisotropic trap. It is distributed and threaded 
   (MPI + OpenMP parallelized) code.
   
II) Input files

For each programme, a specific parameter input file with characteristic set of
options and their detailed descriptions is provided in the input folder.
Following parameter input file templates are available in the input folder:

 - input/imagtime3d-input file is input file template intended for 
   use with the imagtime3d-hyb programme. 
   
 - input/realtime3d-input file is input file template intended for 
   use with the realtime3d-hyb programme. 
   
III) Examples of output files

The output folder contains examples of input files and matching outputs 
for both programmes available in the GP-SCL-HYB distribution. The folder
has the following structure: 

 - output/imagtime3d-hyb folder contains an example of input and output files of
   imagtime3d-hyb program that ran on 8 nodes and 16 threads per node. 
   
 - output/realtime3d-hyb folder contains an example of input and output files of
   realtime3d-hyb program that ran on 10 nodes and 16 threads per node.

IV) Examples of PBS scripts

The scripts folder contains examples of PBS scripts that can be used to submit
imagtime3d-hyb and realtime3d-hyb programs to an MPI cluster of nodes.

V) Installation

The provided makefile allows compilation of the GP-SCL-HYB codes. 

Default optimization option set in makefile is -05 (gcc), and can be adjusted 
if needed in the makefile variable CFLAGS for other compilers (such as icc and
others) as well.

The use of the makefile:

   make <target>

where targets are:
   
   all, imagtime3d-hyb, realtime3d-hyb, clean, help.

Examples of compiling:

   a) Compile all distributed threaded OpenMP/MPI codes with the MPI C compiler:
   
   make all
   
   b) Compile imagtime3d-hyb program only:
   	
   make imagtime3d-hyb
   
VI) Running the distributed threaded (OpenMP/MPI) compiled codes

The distributed threaded (OpenMP/MPI) GP-SCL-HYB codes are meant to be executed on
an MPI cluster of nodes, for which they are written. However, they can be also
executed locally, on a single node (to demonstrate its functionality, not recommended
for production runs).

   a) Running the distributed threaded (OpenMP/MPI) compiled codes on an MPI cluster

   Here we explain how to run distributed threaded (OpenMP/MPI) GP-SCL-HYB codes
   on a cluster with the Torque batch system via PBS scripts. Users will have to
   adjust the example script files according to the cluster managament system used. 

   There are two example PBS scripts in the scripts folder:
      imagtime3d-hyb.pbs and realtime3d-hyb.pbs.

   To submit PBS script to the batch system via qsub command, the user must copy the
   desired script file into the base folder containing the compiled program executable
   first, and then preform submission:

   qsub imagtime3d-hyb.pbs

   or

   qsub realtime3d-hyb.pbs


   b) Running the distributed threaded (OpenMP/MPI) compiled codes locally
   (just to demonstrate functionality; not recommended for production runs)

   To run distributed threaded (MPI/OpenMP) GP-SCL-HYB codes localy, use:
   
   mpirun -np 1 -npernode 1 -bind-to none ./imagtime3d-hyb -p input/imagtime3d-input
   
   or

   mpirun -np 1 -npernode 1 -bind-to none ./realtime3d-hyb -p input/realtime3d-input

   where option -np determines the number of MPI processes to be used (number of MPI
   nodes in case of execution on a cluster).

